Modelling the magnetic structure of a large-scale horse-shoe-like filament in a decaying and diffuse active region

A large-scale, horse-shoe-like filament was investigated and the magnetic field around it was reconstructed. This is an intermediate filament (IF) that appeared on the solar disk for the first time at 02:00 UT on 2015 November 7, and took 8 days to move to the central median on the solar disk. The active region AR 12452 around which the filament occurred was diffuse so that the magnetic field nearby was weak, the average field strength is 106 G. Therefore, the existing approaches to extrapolating the coronal magnetic field and to constructing the filament configuration in the region with strong background field do not work well here. On the basis of the regularized Biot-Savart laws method, we successfully constructed a data-constrained, non-linear force-free field configuration for this IF observed on 2015 November 14. The overall IF configuration obtained in this way matches well the morphology suggested by a 304~\AA \ image taken by the Atmospheric Imaging Assembly on board Solar Dynamics Observatory. Magnetic dips in the configuration were coincident in space with the H$\alpha$ features of the filament, which is lower in altitude than the features seen in 304~\AA. This suggests that the cold plasma fills the lower part of the filament, and hot plasma is situated in the higher region. A quasi-separatrix layer wraps the filament, and both the magnetic field and the electric current are stronger near the inner edge of the filament.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
